Iterative Reweighted Least Squares Networks With Convergence Guarantees for Solving Inverse Imaging Problems

In this work we present a novel optimization strategy for image reconstruction tasks under analysis-based image regularization, which promotes sparse and/or low-rank solutions in some learned transform domain. We parameterize such regularizers using potential functions that correspond to weighted extensions of the $\ell_p^p$-vector and $\mathcal{S}_p^p$ Schatten-matrix quasi-norms with $0 < p \le 1$. Our proposed minimization strategy extends the Iteratively Reweighted Least Squares (IRLS) method, typically used for synthesis-based $\ell_p$ and $\mathcal{S}_p$ norm and analysis-based $\ell_1$ and nuclear norm regularization. We prove that under mild conditions our minimization algorithm converges linearly to a stationary point, and we provide an upper bound for its convergence rate. Further, to select the parameters of the regularizers that deliver the best results for the problem at hand, we propose to learn them from training data by formulating the supervised learning process as a stochastic bilevel optimization problem. We show that thanks to the convergence guarantees of our proposed minimization strategy, such optimization can be successfully performed with a memory-efficient implicit back-propagation scheme. We implement our learned IRLS variants as recurrent networks and assess their performance on the challenging image reconstruction tasks of non-blind deblurring, super-resolution and demosaicking. The comparisons against other existing learned reconstruction approaches demonstrate that our overall method is very competitive and in many cases outperforms existing unrolled networks, whose number of parameters is orders of magnitude higher than in our case.

==> images/demosaic/kodak_3pn/scores.txt <==
TVN: PSNR=31.42, SSIM=0.8875
VTV: PSNR=30.57, SSIM=0.8409
S1: PSNR=32.07, SSIM=0.9240
Sp: PSNR=34.10, SSIM=0.9355
S1w: PSNR=33.55, SSIM=0.9387
Spw: PSNR=34.92, SSIM=0.9471
L1: PSNR=35.13, SSIM=0.9450
Lp: PSNR=35.70, SSIM=0.9517
L1w: PSNR=37.02, SSIM=0.9604
Lpw: PSNR=36.11, SSIM=0.9552
bilinear: PSNR=29.20, SSIM=0.7818
RED: PSNR=33.05, SSIM=0.8503
IRCNN: PSNR=35.50, SSIM=0.9223


==> images/demosaic/mcm_0pn/scores.txt <==
TVN: PSNR=36.21, SSIM=0.9601
VTV: PSNR=35.16, SSIM=0.9523
S1: PSNR=38.18, SSIM=0.9725
Sp: PSNR=39.97, SSIM=0.9774
S1w: PSNR=38.35, SSIM=0.9720
Spw: PSNR=39.83, SSIM=0.9762
L1: PSNR=37.91, SSIM=0.9675
Lp: PSNR=38.84, SSIM=0.9721
L1w: PSNR=39.40, SSIM=0.9724
Lpw: PSNR=38.79, SSIM=0.9707
bilinear: PSNR=35.24, SSIM=0.9542
RED: PSNR=36.42, SSIM=0.9490
IRCNN: PSNR=39.57, SSIM=0.9739


==> images/sr/synth/scores.txt <==
TVN: PSNR=26.30, SSIM=0.7059
VTV: PSNR=26.26, SSIM=0.7039
S1: PSNR=26.44, SSIM=0.7136
Sp: PSNR=26.52, SSIM=0.7235
S1w: PSNR=26.53, SSIM=0.7238
Spw: PSNR=26.56, SSIM=0.7297
L1: PSNR=26.45, SSIM=0.7185
Lp: PSNR=26.44, SSIM=0.7146
L1w: PSNR=26.60, SSIM=0.7344
Lpw: PSNR=26.62, SSIM=0.7351
bicubic: PSNR=25.21, SSIM=0.6377
RED: PSNR=26.15, SSIM=0.6903
IRCNN: PSNR=26.14, SSIM=0.6957
ZSSR: PSNR=25.58, SSIM=0.6689
USRNet: PSNR=26.76, SSIM=0.7459
USRNetT: PSNR=26.69, SSIM=0.7411

